GWA: A Large High-Quality Acoustic Dataset for Audio Processing

We present the Geometric-Wave Acoustic (GWA) dataset, a large-scale audio dataset of about 2 million synthetic room impulse responses (IRs) and their corresponding detailed geometric and simulation configurations. Our dataset samples acoustic environments from over 6.8K high-quality diverse and professionally designed houses represented as semantically labeled 3D meshes. We also present a novel real-world acoustic materials assignment scheme based on semantic matching that uses a sentence transformer model. We compute high-quality impulse responses corresponding to accurate low-frequency and high-frequency wave effects by automatically calibrating geometric acoustic ray-tracing with a finite-difference time-domain wave solver. We demonstrate the higher accuracy of our IRs by comparing with recorded IRs from complex real-world environments. Moreover, we highlight the benefits of GWA on audio deep learning tasks such as automated speech recognition, speech enhancement, and speech separation. This dataset is the first data with accurate wave acoustic simulations in complex scenes. Codes and data are available at https://gamma.umd.edu/pro/sound/gwa.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

Articles to be submitted to the "Journal Papers" track - for publication in the ACM Transactions
On Graphics journal - must be prepared with the "sample-acmtog-SIGGRAPH-submission.tex" file as the
primary LaTeX file.

Articles to be submitted to the "Conference Papers" track - for publication in the SIGGRAPH Conference Proceedings - must be prepared with the "sample-sigconf-SIGGRAPH-submission.tex" file as the primary LaTeX file.

The differences between the two are as follows:

 - the Conference Papers track has a page limit, and the Journal Papers track does not.
 - the Conference Papers track uses the "sigconf" article style, and the Journal Papers
   Track uses the "acmtog" article style.
 - the two tracks have different rights metadata commands.

It is your responsibility to ensure that you are using v1.80 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.

==> SIGGRAPH 2022-GWSound/000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

Articles to be submitted to the "Journal Papers" track - for publication in the ACM Transactions
On Graphics journal - must be prepared with the "sample-acmtog-SIGGRAPH-submission.tex" file as the
primary LaTeX file.

Articles to be submitted to the "Conference Papers" track - for publication in the SIGGRAPH Conference Proceedings - must be prepared with the "sample-sigconf-SIGGRAPH-submission.tex" file as the primary LaTeX file.

The differences between the two are as follows:

 - the Conference Papers track has a page limit, and the Journal Papers track does not.
 - the Conference Papers track uses the "sigconf" article style, and the Journal Papers
   Track uses the "acmtog" article style.
 - the two tracks have different rights metadata commands.

It is your responsibility to ensure that you are using v1.80 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
